Numerical approach to the nuclear deformation energy

A numerical method close to the Strutinsky procedure (but better) is proposed to calculate the deformation energy of nuclei. Quadrupole (triaxial) deformations are considered. Theoretical as well as practical aspects of the method are reviewed in this paper. A complete fortran program illustrates the feasibility of the method.

==> ws_parameters.dat <==
         PARAMETERS OF THE POTENTIAL
 ! THESE  PARAMETERS  ARE GIVEN IN THE NAMELIST PARAM BELOW
 ! ********************************************************************
 &PARAM
 V0neu=-44.86   ! neutrons potential depth
 avneu=0.70      ! neutrons  potential diffuseness 
 rvneu=6.75      ! neutrons  potential radius

 capasoneu=17.35  ! spin-orbit coupling (neutrons)
 assoneu=0.70    ! spin-orbit diffuseness (neutrons)
 rssoneu=6.57   ! spin-orbit radius (neutrons)

 V0pro=-54.34   ! protons potential depth 
 avpro=0.70      ! protons  potential diffuseness       
 rvpro=6.39     ! protons  potential radius 
 
 capasopro=21.61  ! spin-orbit coupling (protons) 
 assopro=0.70    ! spin-orbit diffuseness (protons)
 rssopro=6.06  ! spin-orbit radius (protons)
  
 rchpro=6.43   ! radius of the coulomb potential
 
 /
 ! END OF THE NAMELIST PARAM


 
